Training Constrained Deconvolutional Networks for Road Scene Semantic Segmentation

In this work we investigate the problem of road scene semantic segmentation using Deconvolutional Networks (DNs). Several constraints limit the practical performance of DNs in this context: firstly, the paucity of existing pixel-wise labelled training data, and secondly, the memory constraints of embedded hardware, which rule out the practical use of state-of-the-art DN architectures such as fully convolutional networks (FCN). To address the first constraint, we introduce a Multi-Domain Road Scene Semantic Segmentation (MDRS3) dataset, aggregating data from six existing densely and sparsely labelled datasets for training our models, and two existing, separate datasets for testing their generalisation performance. We show that, while MDRS3 offers a greater volume and variety of data, end-to-end training of a memory efficient DN does not yield satisfactory performance. We propose a new training strategy to overcome this, based on (i) the creation of a best-possible source network (S-Net) from the aggregated data, ignoring time and memory constraints; and (ii) the transfer of knowledge from S-Net to the memory-efficient target network (T-Net). We evaluate different techniques for S-Net creation and T-Net transferral, and demonstrate that training a constrained deconvolutional network in this manner can unlock better performance than existing training approaches. Specifically, we show that a target network can be trained to achieve improved accuracy versus an FCN despite using less than 1\% of the memory. We believe that our approach can be useful beyond automotive scenarios where labelled data is similarly scarce or fragmented and where practical constraints exist on the desired model size. We make available our network models and aggregated multi-domain dataset for reproducibility.

==> NOTES.txt <==
- Oquab14cvpr is a good paper but it's slightly different to the others. Shall we remove it? 

TO-DO:
---------------------------

* fix arxiv refs - a lot of them have been published in conf
* try not having an arxiv paper first in the bib... 
* Update Fig 1 - should we include some results instead of the timing chart?
* I think we should evaluate an ensemble of balanced + flying networks, to compare vs the ensemble of sparse + dense networks.
* try again to get the ``curriculum" learning working better using smart choice of batches
* Cut to 14 pages (excluding references).


Anal reviewer questions
-------------------------
* comparison of the conv-deconv style target network with an FCN style target network with similar parameters - to determine whether the guided upsampling really makes a difference or not
* Run on cityscapes before the rebuttal to try to boost vs segnet results - can even try to use the same training approach to boost FCN results -> transfer ensemble of FCNs back to FCNs


-------------------------------------------------------------------------
old comments
-------------------------------------------------------------------------

Things to discuss:
---------------

- Core sections in this paper:
	3. Data Gathering and Generation
	4. Creation of the Teacher-Net
	5. Knowledge Transference


==> image_indices_figdata.txt <==
CamVid: 0001TP_007560, 0006R0_f01860, 0016E5_08133
KITTI: 0029, 0211, 0384

coco: 000000001053, 000000001915, 000000002951, 000000007228, 000000014873
kitti-o: 00035, 00038, 00076, 00145
eth: lp_000013, lp_000043, lp_000053
signs: 000011, 000023, 000039, 000097

ULabelMe: 000007, 000719, 000723, 000750,002194
CBCL: 00003, 00062,00066, 00127, 00155, 00266


